Ultra-Diffuse Galaxies as Extreme Star-forming Environments II: Star Formation and Pressure Balance in HI-Rich UDGs

In addition to occupying the extreme, diffuse tail of the dwarf galaxy population, Ultra-Diffuse Galaxies (UDGs) are themselves a key laboratory in which to study star formation in extreme low-density environments. In the second paper of this series, we compare the spatially resolved star formation activity of 22 HI-selected UDGs and 21 "normal" dwarf galaxies within 120 Mpc to predictions within the pressure-regulated, feedback-modulated (PRFM) theory of star formation. To do so, we employ a joint SED fitting method that allows us to estimate star formation rate and stellar mass surface density from UV-optical imaging. We find that the PRFM framework extends successfully to the UDG regime - although the UDGs in our sample show unusually low star formation rate surface densities given their HI content, this low star formation efficiency can be naturally explained by the diffuse structure of the UDGs. In fact, when cast in the PRFM framework, the relationship between midplane pressure and star formation in the UDG sample is in good agreement not only with the "normal" dwarf reference sample, but also with measurements from more massive galaxies. Our results suggest that despite their low star formation efficiencies, the HI-rich UDGs need not be forming stars in an exotic manner. We also find that the UDGs are likely H$_2$-poor compared even to the overall dwarf population.

==> abstract.txt <==
In addition to occupying the extreme, diffuse tail
of the dwarf galaxy population, 
Ultra-Diffuse Galaxies (UDGs) are
themselves a key laboratory in which to study star formation in extreme low-density environments.
In the second paper of this series, we compare the  
spatially resolved star formation activity of 
22 HI-selected UDGs and 21 "normal" dwarf galaxies within 120 Mpc 
to predictions within
the pressure-regulated, feedback-modulated (PRFM) theory of star formation. 
To do so, we employ
a joint SED fitting method that allows us to estimate star formation rate
and stellar mass surface density from UV-optical imaging. 
We find that the PRFM framework extends successfully to the UDG regime -- 
although the UDGs in our sample show unusually low star
formation rate surface densities given their HI content, this low
star formation efficiency can be naturally explained by the diffuse structure of
the UDGs. In fact, when cast in the PRFM framework, 
the relationship between midplane pressure and star formation in the UDG sample
is in good agreement not only with the ``normal'' dwarf reference sample, but also
with measurements from more massive galaxies. Our results suggest that 
despite their low star formation efficiencies, the
HI-rich UDGs need not be forming stars in an exotic manner.
We also find that 
the UDGs are likely H$_2$-poor compared even to the overall dwarf population.
